A simple method to measure numax for asteroseismology: application to 16,000 oscillating Kepler red giants

The importance of numax (the frequency of maximum oscillation power) for asteroseismology has been demonstrated widely in the previous decade, especially for red giants. With the large amount of photometric data from CoRoT, Kepler and TESS, several automated algorithms to retrieve numax values have been introduced. Most of these algorithms correct the granulation background in the power spectrum by fitting a model and subtracting it before measuring numax. We have developed a method that does not require fitting to the granulation background. Instead, we simply divide the power spectrum by a function of the form nu^-2, to remove the slope due to granulation background, and then smooth to measure numax. This method is fast, simple and avoids degeneracies associated with fitting. The method is able to measure oscillations in 99.9% of previously-studied Kepler red giants, with a systematic offset of 1.5 % in numax values that that we are able to calibrate. On comparing the seismic radii from this work with Gaia, we see similar trends to those observed in previous studies. Additionally, our values of width of the power envelope can clearly identify the dipole mode suppressed stars as a distinct population, hence as a way to detect them. We also applied our method to stars with low (0.19--18.35 muHz) and found it works well to correctly identify the oscillations.

==> name.txt <==
\subsection{Comparison with APOKASC II}
 %\textbf{rewrite to mention APOKASC first, and then SYD/COR later}
%\begin{itemize}
%    \item SYD and COR pipeline:
\citet{Pinsonneault_2018} (APOKASC II) presented stellar parameters of 6676 stars, derived from \kepler{} asteroseismic and APO (Apache Point Observatory) spectroscopic data. They also compared asteroseismic parameters from several different pipelines and described the calibration.
In Fig.~\ref{fig:ourvspipe}, we compare our \numax{} values of 6204 stars with APOKASC values from the COR \citep{mosserapp2009} and SYD \citep{huber2009} pipelines.

%\item Comparison with SYD pipeline
On comparing \texttt{nuSYD} with the SYD pipeline (Fig. \ref{fig:ourvspipe}), the mean fractional difference is about $-0.076$ ($\pm$0.16). We found that the SYD pipeline was not able to determine \numax{} values for 115 stars, which pushed their fractional difference to -1 and hence large scatter in mean fractional difference. However, we observe a gradual decrease in fractional difference towards the higher frequencies, when we binned them over a width of 10\,\muHz{}.For \numax{} greater than 50\,\muHz{}, the offset is almost constant with fractional difference of $\sim$ 2\%.  Also there is an offset of almost 1\% for the \numax{} values from \cite{jie2018} when compared to \numax{} values obtained using SYD pipeline in APOKASC II. We understand that the APOKASC II used a different treatment for processing the light curves. Thus it seems that the processing of light curves can also affect \numax{}.
%    \item Comparison with COR pipeline
On comparing \texttt{nuSYD} with COR pipeline, most of the outliers we see on the graph are anomalous peak stars, whose non-removal caused their COR \numax{} values to go wrong. 

%\end{itemize}

 \begin{figure}
\centering
    \includegraphics[width = 1\linewidth]{figures/sydcor.pdf}
    \caption{Comparison of \numax{} values with those from \citet{Pinsonneault_2018} obtained using SYD and COR pipelines for 6204 stars in the APOKASC II sample.  The black stars represent the medians in bins with a width of 10\,\muHz{}. \trb{are error bars shown?}}
        \label{fig:ourvspipe}
\end{figure} 
